TacClaw-Infinity: A Large-Scale Vision-Tactile-Language-Action Dataset for Dexterous Manipulation

Large-scale robot learning increasingly relies on diverse human demonstrations, yet tactile manipulation data remain difficult to scale, and existing multimodal datasets often lack consistent quality control and structured supervision. We present TacClaw-Infinity, a large-scale structured Vision-Tactile-Language-Action (VTLA) dataset for contact-rich manipulation, collected with TacClaw, a tactile-enabled UMI-style handheld interface that records synchronized visual observations, fingertip tactile signals, and end-effector trajectories without requiring a target robot during data collection. TacClaw-Infinity is built through a distributed worldwide collection across homes, laboratories, industrial workplaces, retail stores, and outdoor environments including tasks contributed by academic and industrial collaborators. Together, these efforts yield over 10,000 hours, 1 million episodes, and 1 billion frames spanning more than 1,000 task types. We develop a scalable pipeline for trajectory reconstruction, multimodal quality control, embodiment-aware filtering, and structured annotation, covering contact-centric segmentation, subtask description, and spatial grounding. We validate TacClaw-Infinity at both the data and model levels: At the data level, we assess the collection interface, the action-space compatibility of the curated demonstrations, and the structured annotations, while for the model level, we demonstrate cross-embodiment transfer across three heterogeneous robots without robot-specific demonstrations.

==> figures/institution-logos/sources.txt <==
TacClaw-Infinity: institution logo sources
Retrieved: 2026-10-09

The affiliation numbers match sections/00_frontmatter.tex.
SVG artwork is retained beside PNG renderings where available. Existing vector paths were used for icon-only variants; wordmark paths were removed where requested. Legacy white raster backgrounds are composited away in the PDF with multiply blending; those source PNGs may still contain white pixels.
Daimon uses its original vector silhouette in the official favicon red (#E61736), without a surrounding tile.
All 16 institution positions are filled and arranged on one row. No number labels are displayed below the logos.


01. Daimon Robotics
File: 01.png
Source: https://www.dmrobot.com/template/index/pc_en/images/icon/logo-icon.svg

02. Nanjing University
File: 02.png
Source: https://njunju.nju.edu.cn/3647/list.htm
Original download: https://njunju.nju.edu.cn/_upload/article/files/48/c4/076f92fc4d90b01778f6526efa01/ee817df2-0f1b-4663-b98c-78dbf0aba4eb.rar
Asset: 01校标.jpg from the official visual-identity archive (1723 x 2160), converted to PNG without cropping or recoloring.

03. Great Bay University
File: 03.png (rendered from 03.svg)
Source: https://upload.wikimedia.org/wikipedia/commons/d/d9/Great_Bay_University_logo.svg
Source page: https://commons.wikimedia.org/wiki/File:Great_Bay_University_logo.svg
Standalone GBU lettermark; Chinese and English university wordmarks omitted.

04. Tohoku University
File: 04.png (rendered from 04.svg)
Source: https://www.tohoku.ac.jp/assets/img/svgs/logo.svg
Transparent official vector artwork. The 16 letter paths for TOHOKU UNIVERSITY were removed; the emblem paths are unchanged.

05. Southern University of Science and Technology
File: 05.png
Source: https://www.sustech.edu.cn/uploads/logo1.png

06. The Hong Kong University of Science and Technology (Guangzhou)
File: 06.png (rendered from 06.svg)
Vector geometry: https://hkust.edu.hk/sites/default/files/2024-03/HKUST_logo_1.svg
The shared institutional emblem is rendered without wordmark, with Guangzhou colors sampled from its official icon: blue #003974 and gold #A88337.
Color reference: https://material.hkust-gz.edu.cn/wp-content/uploads/2023/04/cropped-favicon-1-1-192x192.png

07. Nanyang Technological University
File: 07.png
Source: https://www.ntu.edu.sg/ResourcePackages/NTU/assets/images/NTU_Logo.png
The original raster is preserved. LaTeX clips the right-hand university wordmark at placement time, showing only the shield (leftmost 840 pixels at 300 dpi).

08. University College London
File: 08.png
Source: user-supplied codex-clipboard-f8463666-4115-4247-94e5-c8bd1ab3c613.png (493 x 572).
The supplied black portico-and-UCL design is retained exactly. Excess outer margins are clipped in LaTeX, and the white background is composited away with multiply blending.

09. Northwest University
File: 09.png
Source: https://www.nwu.edu.cn/__local/3/63/A5/73750A799BDE7ED88E21F1A0A65_89AD1DD1_24F50.png

10. Renmin University of China
File: 10.png
Source: https://en.ruc.edu.cn/att/26.files/images/share_logo.png

11. Tsinghua University
File: 11.png
Source: https://upload.wikimedia.org/wikipedia/commons/e/ec/Tsinghua_University_Logo.svg
Source page: https://commons.wikimedia.org/wiki/File:Tsinghua_University_Logo.svg
Attributed creator: Tsinghua University; Commons lists the emblem as public domain in China.

12. Fudan University
File: 12.png (rendered from 12.svg)
Source: https://upload.wikimedia.org/wikipedia/commons/4/44/Fudan_University_Logo.svg
Source page: https://commons.wikimedia.org/wiki/File:Fudan_University_Logo.svg
Checked against the official identity page: https://fudan.edu.cn/bsxt/list.htm

13. DeepMind
File: 13.png
Source: https://storage.googleapis.com/gdm-deepmind-com-prod-public/icons/google_deepmind_48dp.svg

14. The Hong Kong University of Science and Technology
File: 14.png (rendered from 14.svg)
Source: https://hkust.edu.hk/sites/default/files/2024-03/HKUST_logo_1.svg
The five HKUST letter paths were removed; the original emblem paths are unchanged.

15. Royal Institute of Technology
File: 15.png (rendered from 15.svg)
Source: https://www.kth.se/img/logotype-white-6f02f4554cba157ca832fa452bf242a4.svg
The official vector silhouette is rendered in blue #2258A5, sampled from the previous official logo, without a surrounding blue square.

16. National University of Singapore
File: 16.png
Source: user-supplied codex-clipboard-b5905933-c6a6-4ea5-bbe0-cd475d5bddbf.png (385 x 356).
The supplied shield design is retained exactly. Excess outer margins are clipped in LaTeX, and the white background is composited away with multiply blending.

